AliCoCo: Alibaba E-commerce Cognitive Concept Net

One of the ultimate goals of e-commerce platforms is to satisfy various shopping needs for their customers. Much efforts are devoted to creating taxonomies or ontologies in e-commerce towards this goal. However, user needs in e-commerce are still not well defined, and none of the existing ontologies has the enough depth and breadth for universal user needs understanding. The semantic gap in-between prevents shopping experience from being more intelligent. In this paper, we propose to construct a large-scale e-commerce cognitive concept net named "AliCoCo", which is practiced in Alibaba, the largest Chinese e-commerce platform in the world. We formally define user needs in e-commerce, then conceptualize them as nodes in the net. We present details on how AliCoCo is constructed semi-automatically and its successful, ongoing and potential applications in e-commerce.

==> figures/isa_ret.txt <==
1	0.2209
2	0.2306
3 	0.3944
4	0.4133
5	0.4384
6	0.4530
7	0.4237


==> figures/isa_ret2.txt <==
Random	0.453
US	0.476
CS	0.468
UCS	0.488
